Proper motions and dynamics of the Milky Way globular cluster system from Gaia DR2

We use Gaia Data Release 2 to determine the mean proper motions for 150 Milky Way globular clusters (almost the entire known population), with a typical uncertainty of 0.05 mas/yr limited mainly by systematic errors. Combining them with distance and line-of-sight velocity measurements from the literature, we analyze the distribution of globular clusters in the 6d phase space, using both position/velocity and action/angle coordinates. The population of clusters in the central 10 kpc has a mean rotational velocity reaching 50-80 km/s, and a nearly isotropic velocity dispersion 100-120 km/s, while in the outer galaxy the cluster orbits are strongly radially anisotropic. We confirm a concentration of clusters at high radial action in the outer region of the Galaxy. Finally, we explore a range of equilibrium distribution function-based models for the entire globular cluster system, and the information they provide about the potential of the Milky Way. The dynamics of clusters is best described by models with the circular velocity between 10 and 50 kpc staying in the range 210-240 km/s.

==> catalogue.txt <==
# Name                 	     RA	    DEC	   Dist	   Vlos	  eVlos	   PMRA	  PMDEC	  ePMRA	 ePMDEC	 corrPM	 Rscale	  Nstar
#                      	    deg	    deg	    kpc	   km/s	   km/s	 mas/yr	 mas/yr	 mas/yr	 mas/yr	dimless	 arcmin	dimless
NGC 104 (47 Tuc)       	  6.024	-72.081	    4.5	 -17.21	   0.18	  5.237	 -2.524	  0.039	  0.039	 -0.002	   18.3	  23917
NGC 288                	 13.188	-26.583	    8.9	 -44.83	   0.13	  4.267	 -5.636	  0.054	  0.053	  0.018	    6.0	   2555
NGC 362                	 15.809	-70.849	    8.6	 223.26	   0.28	  6.730	 -2.535	  0.053	  0.052	 -0.004	    7.8	   1741
Whiting 1              	 30.738	 -3.253	   30.1	-130.41	   1.79	 -0.234	 -1.782	  0.115	  0.094	 -0.050	    0.5	     11
NGC 1261               	 48.068	-55.216	   16.3	  71.36	   0.24	  1.632	 -2.038	  0.057	  0.057	  0.009	    4.1	    541
Pal 1                  	 53.334	 79.581	   11.1	 -75.41	   0.21	 -0.171	  0.070	  0.074	  0.081	  0.003	    0.7	     51
E 1 (AM 1)             	 58.760	-49.615	  123.3	 118.00	  14.14	  0.357	 -0.424	  0.128	  0.169	 -0.108	    0.4	     39
Eridanus               	 66.185	-21.187	   90.1	 -23.79	   1.07	  0.493	 -0.402	  0.084	  0.087	 -0.133	    0.8	     15
Pal 2                  	 71.525	 31.381	   27.2	-135.97	   1.55	  1.034	 -1.557	  0.075	  0.068	  0.009	    1.5	     76
NGC 1851               	 78.528	-40.047	   12.1	 320.30	   0.25	  2.120	 -0.589	  0.054	  0.054	 -0.007	    5.5	    786
NGC 1904 (M 79)        	 81.046	-24.525	   12.9	 205.84	   0.19	  2.467	 -1.573	  0.057	  0.058	 -0.001	    4.5	    583
NGC 2298               	102.248	-36.005	   10.8	 146.18	   0.71	  3.316	 -2.186	  0.061	  0.061	  0.001	    3.2	    444
NGC 2419               	114.535	 38.882	   82.6	 -20.67	   0.34	 -0.011	 -0.557	  0.064	  0.061	  0.010	    3.2	    131
Pyxis                  	136.991	-37.221	   39.4	  40.46	   0.21	  1.078	  0.212	  0.068	  0.071	  0.025	    2.0	     64
NGC 2808               	138.013	-64.864	    9.6	 103.90	   0.30	  1.005	  0.274	  0.051	  0.051	 -0.006	    8.4	   1837
E 3 (ESO 37-1)         	140.238	-77.282	    8.1	   4.93	   0.42	 -2.695	  7.115	  0.064	  0.064	 -0.009	    1.9	    191
Pal 3                  	151.383	  0.072	   92.5	  94.04	   0.80	  0.055	 -0.085	  0.146	  0.171	 -0.515	    0.7	     34
NGC 3201               	154.403	-46.412	    4.9	 494.34	   0.14	  8.324	 -1.991	  0.044	  0.044	  0.001	   12.5	   7021
Pal 4                  	172.320	 28.974	  108.7	  72.40	   0.24	 -0.135	 -0.518	  0.106	  0.176	 -0.471	    0.5	     32
Crater (Laevens 1)     	174.067	-10.877	  145.0	 148.30	   0.93	  0.001	 -0.130	  0.308	  0.190	 -0.181	    0.4	     10
NGC 4147               	182.526	 18.543	   19.3	 179.52	   0.33	 -1.705	 -2.114	  0.065	  0.063	 -0.014	    2.2	    248
NGC 4372               	186.439	-72.659	    5.8	  75.59	   0.30	 -6.378	  3.358	  0.050	  0.050	  0.001	    7.8	   2189
Rup 106                	189.667	-51.150	   21.2	 -38.42	   0.30	 -1.263	  0.399	  0.064	  0.063	  0.027	    2.1	    119
NGC 4590 (M 68)        	189.867	-26.744	   10.3	 -92.99	   0.22	 -2.752	  1.762	  0.054	  0.053	 -0.027	    6.7	   1479
NGC 4833               	194.891	-70.876	    6.6	 201.99	   0.40	 -8.361	 -0.949	  0.055	  0.054	  0.006	    7.1	   1861
NGC 5024 (M 53)        	198.230	 18.168	   17.9	 -62.85	   0.26	 -0.148	 -1.355	  0.053	  0.052	 -0.025	    7.7	   1924
NGC 5053               	199.113	 17.700	   17.4	  42.77	   0.25	 -0.366	 -1.248	  0.058	  0.056	 -0.021	    4.0	    657
NGC 5139 (omega Cen)   	201.697	-47.480	    5.2	 234.28	   0.24	 -3.234	 -6.719	  0.039	  0.039	 -0.002	   25.2	  23635
NGC 5272 (M 3)         	205.548	 28.377	   10.2	-147.28	   0.34	 -0.142	 -2.647	  0.045	  0.043	 -0.006	    9.5	   3924
NGC 5286               	206.612	-51.374	   11.7	  62.38	   0.40	  0.207	 -0.111	  0.059	  0.059	 -0.002	    4.1	    431
NGC 5466               	211.364	 28.534	   16.0	 106.93	   0.18	 -5.412	 -0.800	  0.053	  0.053	  0.010	    4.8	    988
NGC 5634               	217.405	 -5.976	   25.2	 -16.07	   0.60	 -1.724	 -1.507	  0.064	  0.064	 -0.002	    2.3	    188
NGC 5694               	219.901	-26.539	   35.0	-139.55	   0.49	 -0.486	 -1.071	  0.069	  0.068	 -0.060	    2.1	    100
IC 4499                	225.077	-82.214	   18.8	  38.41	   0.31	  0.491	 -0.485	  0.059	  0.059	  0.006	    3.4	    387
NGC 5824               	225.994	-33.068	   32.1	 -25.24	   0.52	 -1.170	 -2.226	  0.060	  0.058	  0.012	    5.0	    373
Pal 5                  	229.022	 -0.112	   23.2	 -58.60	   0.21	 -2.736	 -2.646	  0.064	  0.064	 -0.048	    3.3	    203
NGC 5897               	229.352	-21.010	   12.5	 101.31	   0.22	 -5.427	 -3.438	  0.057	  0.056	 -0.014	    4.8	   1002
NGC 5904 (M 5)         	229.638	  2.081	    7.5	  53.70	   0.25	  4.078	 -9.854	  0.047	  0.047	 -0.008	   10.0	   4502
NGC 5927               	232.003	-50.673	    7.7	-104.07	   0.28	 -5.049	 -3.231	  0.055	  0.055	 -0.003	   11.0	   1829
NGC 5946               	233.869	-50.660	   10.6	 137.41	   1.42	 -5.331	 -1.614	  0.065	  0.064	 -0.008	    2.9	    217
BH 176 (ESO 224-8)     	234.781	-50.053	   18.9	  -6.00	  14.00	 -4.002	 -3.064	  0.071	  0.067	  0.019	    2.3	    115
NGC 5986               	236.512	-37.786	   10.4	 101.18	   0.43	 -4.186	 -4.604	  0.060	  0.059	 -0.011	    5.6	    812
FSR 1716               	242.625	-53.748	    9.5	 -33.14	   1.01	 -4.527	 -8.639	  0.066	  0.064	 -0.028	    2.3	     67
Pal 14 (Arp 1)         	242.752	 14.958	   76.5	  72.30	   0.14	 -0.504	 -0.461	  0.081	  0.078	  0.167	    1.8	     61
BH 184 (Lynga 7)       	242.765	-55.318	    8.0	  17.86	   0.83	 -3.844	 -7.039	  0.064	  0.063	 -0.007	    2.2	    154
NGC 6093 (M 80)        	244.260	-22.976	   10.0	  10.93	   0.39	 -2.931	 -5.578	  0.061	  0.060	  0.001	    4.3	    474
NGC 6121 (M 4)         	245.897	-26.526	    2.2	  71.05	   0.08	-12.490	-19.001	  0.044	  0.044	 -0.001	    8.6	   7526
NGC 6101               	246.451	-72.202	   15.4	 366.33	   0.32	  1.757	 -0.223	  0.053	  0.054	  0.005	    6.1	   1260
NGC 6144               	246.808	-26.023	    8.9	 195.74	   0.74	 -1.772	 -2.626	  0.061	  0.060	  0.002	    2.0	    122
NGC 6139               	246.918	-38.849	   10.1	  24.41	   0.95	 -6.184	 -2.648	  0.062	  0.061	  0.006	    3.6	    426
Terzan 3               	247.167	-35.353	    8.2	-135.76	   0.57	 -5.602	 -1.690	  0.063	  0.062	  0.006	    2.9	    365
NGC 6171 (M 107)       	248.133	-13.054	    6.4	 -34.68	   0.19	 -1.924	 -5.968	  0.057	  0.056	  0.000	    4.8	   1304
ESO 452-11 (1636-283)  	249.856	-28.399	    8.3	  16.27	   0.48	 -1.540	 -6.418	  0.070	  0.068	 -0.016	    0.9	     28
NGC 6205 (M 13)        	250.422	 36.460	    7.1	-244.49	   0.43	 -3.164	 -2.588	  0.047	  0.047	  0.011	   10.3	   3982
NGC 6229               	251.745	 47.528	   30.5	-138.64	   0.77	 -1.192	 -0.440	  0.062	  0.064	  0.009	    2.2	    123
NGC 6218 (M 12)        	251.809	 -1.949	    4.8	 -41.35	   0.20	 -0.141	 -6.802	  0.052	  0.051	  0.019	    6.8	   3356
FSR 1735 (2MASS-GC03)  	253.044	-47.058	   10.8	   5.00	  10.00	 -5.015	 -0.141	  0.112	  0.103	 -0.134	    0.8	     16
NGC 6235               	253.355	-22.177	   11.5	 126.68	   0.33	 -3.973	 -7.624	  0.064	  0.063	  0.009	    2.1	    168
NGC 6254 (M 10)        	254.288	 -4.100	    4.4	  74.02	   0.31	 -4.759	 -6.554	  0.049	  0.048	  0.012	    8.2	   5285
NGC 6256               	254.886	-37.121	   10.3	-101.37	   1.19	 -3.664	 -1.493	  0.068	  0.066	  0.005	    1.9	    126
Pal 15                 	254.963	 -0.539	   45.1	  72.27	   1.74	 -0.580	 -0.861	  0.076	  0.070	  0.027	    1.8	     60
NGC 6266 (M 62)        	255.303	-30.114	    6.8	 -73.49	   0.70	 -5.041	 -2.952	  0.057	  0.057	  0.004	    6.9	   1169
NGC 6273 (M 19)        	255.657	-26.268	    8.8	 145.54	   0.59	 -3.232	  1.669	  0.057	  0.056	  0.010	    6.2	   1059
NGC 6284               	256.119	-24.765	   15.3	  28.26	   0.93	 -3.196	 -2.008	  0.065	  0.064	  0.009	    2.5	    141
NGC 6287               	256.288	-22.708	    9.4	-294.74	   1.65	 -4.977	 -1.882	  0.063	  0.062	  0.003	    2.8	    338
NGC 6293               	257.543	-26.582	    9.5	-143.66	   0.39	  0.890	 -4.338	  0.064	  0.063	  0.007	    2.4	    182
NGC 6304               	258.634	-29.462	    5.9	-108.62	   0.39	 -4.051	 -1.073	  0.063	  0.063	  0.004	    2.8	    159
NGC 6316               	259.155	-28.140	   10.4	  99.81	   0.82	 -4.945	 -4.608	  0.066	  0.065	  0.012	    2.5	    114
NGC 6341 (M 92)        	259.281	 43.136	    8.3	-120.48	   0.27	 -4.925	 -0.536	  0.052	  0.052	  0.010	    7.4	   1847
NGC 6325               	259.497	-23.766	    7.8	  29.54	   0.58	 -8.426	 -9.011	  0.068	  0.067	  0.008	    1.7	    147
NGC 6333 (M 9)         	259.797	-18.516	    7.9	 310.75	   2.12	 -2.228	 -3.214	  0.059	  0.058	  0.009	    4.7	    526
NGC 6342               	260.292	-19.587	    8.5	 116.56	   0.74	 -2.932	 -7.101	  0.064	  0.064	  0.004	    2.2	    195
NGC 6356               	260.896	-17.813	   15.1	  38.93	   1.88	 -3.814	 -3.381	  0.060	  0.059	  0.010	    4.7	    547
NGC 6355               	260.994	-26.353	    9.2	-194.13	   0.83	 -4.657	 -0.522	  0.066	  0.065	  0.014	    1.6	     93
NGC 6352               	261.371	-48.422	    5.6	-125.63	   1.01	 -2.172	 -4.398	  0.056	  0.056	  0.003	    5.4	   2064
IC 1257                	261.785	 -7.093	   25.0	-137.97	   2.04	 -0.928	 -1.407	  0.087	  0.081	  0.037	    0.8	     16
Terzan 2 (HP 3)        	261.888	-30.802	    7.5	 128.96	   1.18	 -2.237	 -6.210	  0.081	  0.075	  0.086	    0.8	     25
NGC 6366               	261.934	 -5.080	    3.5	-120.65	   0.19	 -0.363	 -5.115	  0.053	  0.053	  0.015	    6.2	   2226
Terzan 4 (HP 4)        	262.663	-31.596	    7.2	 -39.93	   3.76	 -5.386	 -3.361	  0.088	  0.080	  0.020	    0.6	     26
BH 229 (HP 1)          	262.772	-29.982	    8.2	  40.61	   1.29	  2.462	-10.142	  0.073	  0.071	 -0.001	    1.4	     35
NGC 6362               	262.979	-67.048	    7.6	 -14.58	   0.18	 -5.510	 -4.750	  0.051	  0.052	 -0.000	    6.5	   2877
NGC 6380 (Ton 1)       	263.617	-39.069	   10.9	  -6.54	   1.48	 -2.142	 -3.107	  0.067	  0.066	 -0.006	    2.1	    181
Terzan 1 (HP 2)        	263.949	-30.481	    6.7	  57.55	   1.61	 -2.967	 -4.811	  0.083	  0.080	  0.026	    1.1	     65
Ton 2 (Pismis 26)      	264.044	-38.553	    8.2	-184.72	   1.12	 -5.912	 -0.548	  0.067	  0.066	  0.013	    1.9	    116
NGC 6388               	264.072	-44.736	    9.9	  82.85	   0.48	 -1.331	 -2.672	  0.057	  0.057	  0.004	    5.6	    791
NGC 6402 (M 14)        	264.400	 -3.246	    9.3	 -60.71	   0.45	 -3.640	 -5.035	  0.058	  0.058	  0.008	    4.8	    718
NGC 6401               	264.652	-23.910	   10.6	 -99.26	   3.18	 -2.849	  1.476	  0.070	  0.069	 -0.001	    2.0	     60
NGC 6397               	265.175	-53.674	    2.3	  18.39	   0.10	  3.285	-17.621	  0.043	  0.043	  0.001	   11.1	  11406
Pal 6                  	265.926	-26.223	    5.8	 176.28	   1.53	 -9.256	 -5.330	  0.078	  0.076	  0.038	    1.3	     47
NGC 6426               	266.228	  3.170	   20.6	-210.51	   0.51	 -1.862	 -2.994	  0.064	  0.064	  0.019	    2.1	    144
Djorg 1                	266.868	-33.066	    9.3	-359.81	   1.98	 -5.158	 -8.323	  0.081	  0.076	 -0.006	    0.9	     28
Terzan 5 (Terzan 11)   	267.020	-24.779	    6.9	 -81.40	   1.36	 -1.560	 -4.724	  0.106	  0.102	  0.072	    2.0	     59
NGC 6440               	267.220	-20.360	    8.5	 -69.39	   0.93	 -1.070	 -3.828	  0.069	  0.068	  0.025	    2.9	    154
NGC 6441               	267.554	-37.051	   11.6	  17.27	   0.93	 -2.568	 -5.322	  0.059	  0.059	  0.001	    6.2	    247
Terzan 6 (HP 5)        	267.693	-31.275	    6.8	 137.15	   1.70	 -5.634	 -7.042	  0.186	  0.156	  0.155	    1.1	     24
NGC 6453               	267.715	-34.599	   11.6	 -91.16	   3.08	  0.165	 -5.895	  0.071	  0.070	  0.006	    1.8	     30
NGC 6496               	269.765	-44.266	   11.3	-134.72	   0.26	 -3.037	 -9.239	  0.061	  0.061	  0.004	    2.8	    350
Terzan 9               	270.412	-26.840	    7.1	  29.31	   2.96	 -2.197	 -7.451	  0.073	  0.070	  0.041	    0.9	     50
Djorg 2 (ESO 456-38)   	270.455	-27.826	    6.3	-148.05	   1.38	  0.515	 -3.052	  0.079	  0.074	 -0.036	    0.9	      9
NGC 6517               	270.461	 -8.959	   10.6	 -37.07	   1.68	 -1.498	 -4.221	  0.066	  0.066	  0.016	    2.5	    237
Terzan 10              	270.742	-26.067	   10.4	 208.00	   3.60	 -6.912	 -2.409	  0.085	  0.080	  0.074	    1.6	     27
NGC 6522               	270.892	-30.034	    7.7	 -13.90	   0.71	  2.618	 -6.431	  0.072	  0.071	  0.003	    1.9	     38
NGC 6535               	270.960	 -0.298	    6.8	-214.85	   0.46	 -4.249	 -2.900	  0.064	  0.064	  0.007	    2.2	    318
NGC 6528               	271.207	-30.056	    7.9	 210.31	   0.75	 -2.327	 -5.527	  0.074	  0.071	  0.018	    0.9	     17
NGC 6539               	271.207	 -7.586	    7.8	  35.69	   0.55	 -6.865	 -3.477	  0.061	  0.061	  0.009	    3.2	    563
NGC 6540 (Djorg 3)     	271.536	-27.765	    5.3	 -17.98	   0.84	 -3.760	 -2.799	  0.077	  0.076	  0.029	    0.8	     15
NGC 6544               	271.836	-24.997	    3.0	 -38.12	   0.76	 -2.349	-18.557	  0.060	  0.060	  0.001	    5.2	    551
NGC 6541               	272.010	-43.715	    7.5	-163.97	   0.46	  0.349	 -8.843	  0.056	  0.055	 -0.007	    6.3	   1375
ESO 280-06             	272.275	-46.423	   21.4	  93.20	   0.34	 -0.552	 -2.724	  0.082	  0.075	  0.085	    1.1	     33
NGC 6553               	272.323	-25.909	    6.0	   0.72	   0.40	  0.246	 -0.409	  0.063	  0.063	  0.003	    3.5	    325
NGC 6558               	272.573	-31.764	    7.4	-195.70	   0.70	 -1.810	 -4.133	  0.067	  0.066	  0.003	    1.1	     42
Pal 7 (IC 1276)        	272.684	 -7.208	    5.4	 155.06	   0.69	 -2.577	 -4.374	  0.059	  0.059	  0.009	    4.2	    938
Terzan 12              	273.066	-22.742	    4.8	  94.77	   0.97	 -6.151	 -2.679	  0.069	  0.068	  0.049	    1.5	    104
NGC 6569               	273.412	-31.827	   10.9	 -49.83	   0.50	 -4.109	 -7.267	  0.062	  0.062	  0.005	    2.7	    169
BH 261 (ESO 456-78)    	273.527	-28.635	    6.5	 -29.38	   0.60	  3.590	 -3.573	  0.077	  0.076	  0.037	    0.5	     13
NGC 6584               	274.657	-52.216	   13.5	 260.64	   1.58	 -0.053	 -7.185	  0.061	  0.061	 -0.000	    3.6	    392
NGC 6624               	275.919	-30.361	    7.9	  54.26	   0.45	  0.099	 -6.904	  0.065	  0.064	  0.002	    2.0	    162
NGC 6626 (M 28)        	276.137	-24.870	    5.5	  11.11	   0.60	 -0.301	 -8.913	  0.061	  0.061	 -0.003	    3.7	    383
NGC 6638               	277.734	-25.497	    9.4	   8.63	   2.00	 -2.550	 -4.075	  0.066	  0.065	  0.013	    1.9	    103
NGC 6637 (M 69)        	277.846	-32.348	    8.8	  46.63	   1.45	 -5.113	 -5.813	  0.063	  0.063	  0.011	    2.5	    283
NGC 6642               	277.975	-23.475	    8.1	 -33.23	   1.13	 -0.189	 -3.898	  0.065	  0.065	  0.004	    1.8	     93
NGC 6652               	278.940	-32.991	   10.0	 -99.04	   0.51	 -5.506	 -4.204	  0.064	  0.063	  0.001	    2.4	    225
NGC 6656 (M 22)        	279.100	-23.905	    3.2	-147.76	   0.30	  9.833	 -5.557	  0.047	  0.047	  0.008	   11.8	   4178
Pal 8                  	280.375	-19.826	   12.8	 -41.14	   1.81	 -2.031	 -5.634	  0.063	  0.063	  0.015	    2.4	    174
NGC 6681 (M 70)        	280.803	-32.292	    9.0	 216.62	   0.84	  1.458	 -4.688	  0.060	  0.060	  0.009	    4.0	    686
NGC 6712               	283.268	 -8.706	    6.9	-107.45	   0.29	  3.341	 -4.384	  0.062	  0.061	  0.006	    2.8	    309
NGC 6715 (M 54)        	283.764	-30.480	   26.5	 143.06	   0.56	 -2.711	 -1.355	  0.058	  0.058	  0.009	    7.9	    854
NGC 6717 (Pal 9)       	283.775	-22.701	    7.1	  32.45	   1.44	 -3.106	 -4.951	  0.065	  0.064	  0.022	    2.0	     97
NGC 6723               	284.888	-36.632	    8.7	 -94.18	   0.26	  1.033	 -2.445	  0.057	  0.057	  0.004	    5.2	   1824
NGC 6749               	286.314	  1.901	    7.9	 -58.44	   0.96	 -2.865	 -5.987	  0.061	  0.061	  0.011	    4.3	    395
NGC 6752               	287.717	-59.985	    4.0	 -26.28	   0.16	 -3.170	 -4.043	  0.042	  0.042	  0.004	   12.3	  10850
NGC 6760               	287.800	  1.030	    7.4	  -0.42	   1.63	 -1.129	 -3.561	  0.060	  0.059	  0.009	    4.2	    572
NGC 6779 (M 56)        	289.148	 30.183	    9.4	-136.97	   0.45	 -2.020	  1.644	  0.059	  0.059	  0.004	    4.5	    811
Terzan 7               	289.433	-34.658	   22.8	 159.45	   0.14	 -2.999	 -1.586	  0.068	  0.067	  0.032	    1.5	     93
Pal 10                 	289.509	 18.572	    5.9	 -31.70	   0.23	 -4.250	 -6.924	  0.064	  0.064	  0.005	    2.2	    246
Arp 2                  	292.184	-30.356	   28.6	 123.01	   0.33	 -2.381	 -1.510	  0.067	  0.066	  0.013	    1.9	    137
NGC 6809 (M 55)        	294.999	-30.965	    5.4	 174.40	   0.24	 -3.420	 -9.269	  0.050	  0.050	  0.010	    8.8	   4224
Terzan 8               	295.435	-33.999	   26.3	 148.53	   0.17	 -2.472	 -1.556	  0.062	  0.060	 -0.006	    2.7	    251
Pal 11                 	296.310	 -8.007	   13.4	 -67.64	   0.76	 -1.821	 -4.934	  0.066	  0.064	  0.027	    1.8	    174
NGC 6838 (M 71)        	298.444	 18.779	    4.0	 -22.27	   0.19	 -3.415	 -2.614	  0.054	  0.054	  0.005	    5.1	   2676
NGC 6864 (M 75)        	301.520	-21.921	   20.9	-189.08	   1.12	 -0.559	 -2.798	  0.062	  0.061	  0.009	    2.8	    224
NGC 6934               	308.547	  7.404	   15.6	-406.22	   0.73	 -2.636	 -4.667	  0.060	  0.060	  0.009	    4.0	    336
NGC 6981 (M 72)        	313.365	-12.537	   17.0	-331.39	   1.47	 -1.233	 -3.290	  0.062	  0.061	  0.016	    3.0	    350
NGC 7006               	315.372	 16.187	   41.2	-383.47	   0.73	 -0.102	 -0.569	  0.067	  0.068	 -0.013	    2.0	    137
NGC 7078 (M 15)        	322.493	 12.167	   10.4	-106.76	   0.25	 -0.643	 -3.763	  0.051	  0.051	  0.001	    9.9	   2198
NGC 7089 (M 2)         	323.363	 -0.823	   11.5	  -3.72	   0.34	  3.518	 -2.145	  0.054	  0.054	  0.013	    6.2	   1369
NGC 7099 (M 30)        	325.092	-23.180	    8.1	-185.19	   0.17	 -0.694	 -7.271	  0.055	  0.054	  0.031	    5.8	   1414
Pal 12                 	326.662	-21.253	   19.0	  27.91	   0.28	 -3.249	 -3.303	  0.067	  0.067	  0.034	    1.5	     99
Pal 13                 	346.685	 12.772	   26.0	  25.87	   0.27	  1.615	  0.142	  0.101	  0.089	  0.016	    0.8	     34
NGC 7492               	347.111	-15.611	   26.3	-176.70	   0.27	  0.799	 -2.273	  0.065	  0.064	  0.009	    1.5	    125

